Using Small Proxy Datasets to Accelerate Hyperparameter Search

One of the biggest bottlenecks in a machine learning workflow is waiting for models to train. Depending on the available computing resources, it can take days to weeks to train a neural network on a large dataset with many classes such as ImageNet. For researchers experimenting with new algorithmic approaches, this is impractically time consuming and costly. We aim to generate smaller "proxy datasets" where experiments are cheaper to run but results are highly correlated with experimental results on the full dataset. We generate these proxy datasets using by randomly sampling from examples or classes, training on only the easiest or hardest examples and training on synthetic examples generated by "data distillation". We compare these techniques to the more widely used baseline of training on the full dataset for fewer epochs. For each proxying strategy, we estimate three measures of "proxy quality": how much of the variance in experimental results on the full dataset can be explained by experimental results on the proxy dataset. Experiments on Imagenette and Imagewoof (Howard, 2019) show that running hyperparameter search on the easiest 10% of examples explains 81% of the variance in experiment results on the target task, and using the easiest 50% of examples can explain 95% of the variance, significantly more than training on all the data for fewer epochs, a more widely used baseline. These "easy" proxies are higher quality than training on the full dataset for a reduced number of epochs (but equivalent computational cost), and, unexpectedly, higher quality than proxies constructed from the hardest examples. Without access to a trained model, researchers can improve proxy quality by restricting the subset to fewer classes; proxies built on half the classes are higher quality than those with an equivalent number of examples spread across all classes.

==> abstract_clean.txt <==
One of  the  biggest  bottlenecks  in  a  machine  learningworkflow is waiting for models to train.  Depending on theavailable  computing  resources,  it  can  take  days  to  weeksto  train  a  neural  network  on  a  large  dataset  with  manyclasses such as ImageNet.  For researchers experimentingwith new algorithmic approaches, this is impractically time consuming and costly.  We aim to generate smaller “proxydatasets” where experiments are cheaper to run but resultsare highly correlated with experimental results on the fulldataset.   We  generate  these  proxy  datasets  using  by  randomly sampling from examples or classes, training on onlythe easiest or hardest examples and training on synthetic examples  generated  by  “data  distillation”. We  compare these techniques to the more widely used baseline of training  on  the  full  dataset  for  fewer  epochs.   For  each  proxying strategy, we estimate three measures of “proxy quality”:  how much of the variance in experimental results onthe full dataset can be explained by experimental results onthe proxy dataset.

Experiments  on  Imagenette  and  Imagewoof  (Howard,2019) show that running hyperparameter search on the easiest 10% of examples explains 81% of the variance in experiment  results  on  the  target  task,  and  using  the  easiest 50% of examples can explain 95% of the variance, significantly more than training on all the data for fewer epochs, amore widely used baseline. These “easy” proxies are higher quality than training on the full dataset for a reduced number of epochs (but equivalent computational cost), a technique used by state of the art AutoML algorithms, and, unexpectedly, higher quality than proxies constructed from thehardest examples.  Without access to a trained model,  researchers can improve proxy quality by restricting the subset  to  fewer  classes;  proxies  built  on  half  the  classes  arehigher quality than those with an equivalent number of examples spread across all classes.
